Probabilistic Weighted Automata

Nondeterministic weighted automata are finite automata with numerical weights on transitions. They define quantitative languages L that assign to each word w a real number L(w). The value of an infinite word w is computed as the maximal value of all runs over w, and the value of a run as the maximum, limsup, liminf, limit average, or discounted sum of the transition weights. We introduce probabilistic weighted automata, in which the transitions are chosen in a randomized (rather than nondeterministic) fashion. Under almost-sure semantics (resp. positive semantics), the value of a word w is the largest real v such that the runs over w have value at least v with probability 1 (resp. positive probability). We study the classical questions of automata theory for probabilistic weighted automata: emptiness and universality, expressiveness, and closure under various operations on languages. For quantitative languages, emptiness and universality are defined as whether the value of some (resp. every) word exceeds a given threshold. We prove some of these questions to be decidable, and others undecidable. Regarding expressive power, we show that probabilities allow us to define a wide variety of new classes of quantitative languages, except for discounted-sum automata, where probabilistic choice is no more expressive than nondeterminism. Finally, we give an almost complete picture of the closure of various classes of probabilistic weighted automata for the following pointwise operations on quantitative languages: max, min, sum, and numerical complement.

==> gastex.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% GasTeX : Graphs and Automata Simplified in TeX
%%
%% Macros for drawing easily graphs and automata under the picture 
%% environment of LaTeX2e.
%% Documentation in gastex.doc 
%% See also the comments before the macros throughout the file.
%% Examples in ex_gastex.tex
%%
%% Paul Gastin
%% LIAFA
%% Universite Paris 7
%% 2, place Jussieu
%% F-75251 Paris Cedex 05
%% email : Paul.Gastin@liafa.jussieu.fr
%% www : http://www.liafa.jussieu.fr/~gastin
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% A lot of changes has been made since gastex 1.0 and as a result, 
% these new macros are no longer compatible with the previous ones.
% To be able to use old pictures, a compatible mode is provided
% (see \compatiblegastexun at the end of the file). The compatibility
% is almost 100% and should be sufficient in most cases.
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% History since version 2.0
%  
% 2.01: 
% - Fix an error that occured in v2.0 when using Nfill=y without 
% defining previously fillgray or fillcolor.  
% The following default setting has been added.
% \gasset{fillgray=0,Nfill=n} % Not filled but black if filled
% 
% 2.1: 
% - New macros to draw directly circles, rectanges, ovals,
% lines and bezier curves. 
%   \drawcircle, \drawrect, \drawoval, 
%   \drawline, \drawqbezier, \drawcbezier
% All these macros uses gasset options and in particular: 
% Nframe, Nfill, linecolor, fillcolor, dash, AHnb, etc...
% - Compatibility mode for pspictpg up to v0.6
% - Fix the bug which occured sometimes when using Nw=0,Nh=0.
% 
% 2.2: 
% - added the options slide and paper to the package.
% In order to get the default settings for slides, use
%   \usepackage[slide]{gastex}
% The default settings for papers is obtained with
%   \usepackage[paper]{gastex}
% or
%   \usepackage{gastex}
% - added new option loopCW to define whether loops are in
% clockwise direction or not.
% - Fix a TeX error (Arithmetic overflow) that occurred when using
% \drawedge(A,B){} with two nodes A and B having the same coordinates.
% Now, in this case, an error message is issued in the log 
% and the macro \drawedge(A,B){} is ignored. 
% 
% 2.3:
% - added the parameter ELdistC (y or n) allowing to specify whether 
% the distance (ELdist) is between the center (y) of the label and the edge
% or between the side (n) of the label and the edge. 
% The behaviour of previous gastex versions corresponds to the setting
% (n) which is therefore the default.
% - added the macro \drawqbpedge allowing to specify the auxiliary 
% point of a quadratic Bezier curve with two angles instead of the 
% absolute coordinates required by \drawqbedge.
% - added parameters sxo, syo, exo, eyo (offsets in \unitlength).
% They define offsets for the virtual starting and ending points of an
% edge with respect to the centers of the starting and ending nodes.
% - improved drawing for arrowheads (in gastex.pro). 
% First, the direction of the arrowhead is better for curved edges.
% Second, when several arrowheads are drawn they follow the curve. 
% Previously, they followed the tangent at the ending point of the 
% edge which was bad for curved edges.
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Known problems and (hopefully) solutions.
% 
% 21/10/99: Frank Goertzen (frank.goertzen@unibw-muenchen.de) has 
% reported that when using gastex together with german an error may 
% occur when running dvips if the german package is loaded first.  The 
% solution is to load gastex before german:
% \usepackage{gastex} 
% \usepackage{german} 
% I have no idea concerning the cause of this error.
% 
% 07/03/00: A postscript error may occur when using Nw=0,Nh=0.
% Solution: Use a small value instead of 0, e.g. Nw=0.1,Nh=0.1
% Fixed in version 2.1.
% 
% 27/10/00: Using gasset inside a tabular or an array produces an error.
% The reason is that I'm using the "&" symbol as a marker in order to 
% process gasset options.
% Solution: Include the whole picture inside an mbox.
% \begin{tabular}{c}
%   \mbox{\begin{picture}(10,20)(-5,-5)
%   \gasset{ELdist=0}
%   \node(A)(0,0){1}\drawloop(A){$a$}
%   \end{picture}}
% \end{tabular}
% 
% pdflatex: gastex does not work with pdflatex since it produces 
% postscript code and pdflatex does not know what to do with it.
% Solution: Use latex and then ps2pdf.
% I don't know whether it is possible to translate my postscript code 
% into pdf code. The problem is that I'm using postscript to make some 
% computations and not only to draw the picture. 
% I would appreciate the help of a pdf guru on this.
% 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Settings
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-----------------------------------------------------------------------
% Set values for gastex parameters.
% 
%   \gasset{parameter=value,parameter=value,...}
%   optional spaces are only allowed after commas
% 
% Nw=number
%   widht in \unitlength of oval nodes
% Nh=number
%   height in \unitlength of oval nodes
% Nmr=number
%   maximal radius in \unitlength of oval nodes
%   The actual radius will be min(Nw/2,Nh/2,Nmr)
%   Nmr=0 yields a rectangle node
%   
% Nadjust=any combination of the letters w,h,n
%   w : the node width is adjusted to the node label width + Nadjustdist
%   h : the node height is adjusted to the node label height + Nadjustdist
%   n : no adjustment
% Nadjustdist=number
%   distance in \unitlength between the label box and the node frame 
%   when using Nadjust
% 
% Nframe=y or n
%   boolean flag defining whether nodes are framed or not.
% Nfill=y or n
%   boolean flag defining whether nodes are filled or not.
%   Automatically set to true by the parameters fillgray and fillcolor
% 
% ExtNL=y or n
%   boolean flag defining whether node labels are external or not.
% NLangle=number
%   direction in degree of node labels
% NLdist=number
%   The meaning depends on the ExtNL flag.
%   If the flag is set to "n" then NLdist defines the distance
%   in \unitlength between the node center and the label center.
%   If the flag is set to "y" then NLdist defines the distance
%   in \unitlength between the node frame and the label box.
%   
% Nmarks=any combination of the letters i,f,r,n
%   i : initial mark on nodes
%   f : final mark on nodes
%   r : repeated mark on nodes
%   n : no mark on nodes
% ilength=number
%   length in \unitlength of arrows marking initial nodes
% iangle=number
%   direction in degree of arrows marking initial nodes
% flength=number
%   length in \unitlength of arrows marking final nodes
% fangle=number
%   direction in degree of arrows marking final nodes
% rdist=number
%   distance in \unitlength between the lines of repeated nodes
%   a positive value draw the second line inside the normal one
%   a negative value draw the second line outside the normal one 
%   but the edges are still connected to the normal line.
%   
%   An edge virtually starts from the center of the starting node and
%   ends at the center of the ending node (indeed they are only drawn 
%   outside of the nodes). It is possible to change the virtual starting 
%   and ending points of an edge using offsets with respect to the center
%   of the starting and ending node. This is the purpose of the following
%   parameters.
% sxo=number (starting x offset)
%   horizontal offset in \unitlength of the starting point of an edge 
%   with respect to the center of the starting node.
% syo=number (starting y offset)
%   vertical offset in \unitlength of the starting point of an edge 
%   with respect to the center of the starting node.
% exo=number (ending x offset)
%   horizontal offset in \unitlength of the ending point of an edge 
%   with respect to the center of the ending node.
% eyo=number (ending y offset)
%   vertical offset in \unitlength of the ending point of an edge 
%   with respect to the center of the ending node.
%   
% curvedepth=number
%   depth in \unitlength of curved edges between two nodes
%   The absolute value of curvedepth defines the distance between the
%   middle of the curved edge and the center of the line joining the two nodes 
%   With a positive/negative value the curved edge is on the left/right
%   of the line joining the two nodes.
%   
% loopdiam=number
%   diameters in \unitlength of loops
% loopangle=number
%   direction in degree of loops
% loopCW=y or n
%   boolean flag defining whether loops are in clockwise direction or not.
%
% AHnb=number
%   number of arrowhead(s) at the end of edges.
%   0 for no arrowhead.
% AHdist=number
%   distance in \unitlength between two arrowheads
% AHangle=angle
%   angle in degree between the edge and the arrowhead side
% AHLength=number
%   Length in \unitlegth of the arrowhead side
% AHlength=number
%   length in \unitlegth defining the shape of the arrowhead
%     0 for an arrowhead formed with just two lines
%     Length*cos(angle) for a triangular arrowhead
%     See examples.
% 
% ELside=l or r
%   label on the (l)eft or (r)ight side of the edge
% ELpos=0..100
%   position of the label along the edge.
%     0 : starting node
%    50 : middle of the edge
%   100 : ending node
% ELdist=number
%   distance in \unitlength between the label and the edge
% ELdistC=y or n
%   y : The distance is between the center of the label and the edge.
%       With ELdist=0 the center of the label is on the edge.
%   n : The distance is between the side of the label and the edge.
%       This is the default.
%       The distance is actually between the side of the label and
%       the tangent of the edge which is usually a good approximation. 
%       It may not work very well if the label is large and the edge is
%       strongly curved because then the tangent is far from the edge at the
%       point that achieve the distance between the tangent and the label.
%   
% linegray=decimal number between 0 and 1
%   gray level used to draw lines. 0=black, 1=white.
% fillgray=decimal number between 0 and 1
%   gray level used to fill nodes. 0=black, 1=white.
% linecolor=ColorName
%   color used to draw lines.
%   The color name should be defined in dvipsnam.def and one should 
%   include \usepackage[usenames]{color}.
%   This is to avoid the trouble of defining our own colors.
%   The drawback is that it is not possible to define and use other colors.
%   It should not be very restrictive since plenty of colours are 
%   defined in dvipsnam.def.
%   It should not be difficult to add the possibility of using new 
%   colors if needed. 
% fillcolor=ColorName
%   color used to fill nodes. See remarks above.
% linewidth=number
%   width in \unitlegth of lines
% dash={list of numbers}{offset}
%   Set the dash pattern used for drawing postscript paths.
%   The numbers in the list indicate alternatively lengths
%   in \unitlength of dashes and lengths in \unitlength of spaces. 
%   The list of lenghts is used circularly.
%   offset allows to start the pattern at some distance from its beginning.
%   Here are some examples:
%      dash={}{0} % continuous path
%      dash={1.5}0 % dashs of length 1.5 and empty spaces of length 1.5
%      dash={0.2 0.5}0 % looks like a sequence of dots
%      dash={4 1 1 1}0 % alternation of long and short dashs
%      dash={1.5}{1.5} % we start with the empty space and not the dash
%      dash={4}{2} % we start in the middle of the first dash

%-----------------------------------------------------------------------
% Default settings
\unitlength=1mm
\gasset{Nw=8,Nh=8,Nmr=4} % circle
\gasset{Nframe=y}
\gasset{fillgray=0,Nfill=n} % Not filled but black if filled
\gasset{ExtNL=n,NLangle=90,NLdist=0}
\gasset{iangle=180,ilength=5}
\gasset{fangle=0,flength=5}
\gasset{rdist=0.7}
\gasset{Nmarks=n} % no mark
\gasset{Nadjustdist=1,Nadjust=n} % no adjust
\gasset{sxo=0,syo=0,exo=0,eyo=0}
\gasset{curvedepth=0}
\gasset{loopdiam=8,loopangle=90,loopCW=y}
% One triangular small arrowhead
\gasset{AHnb=1,AHdist=1.41,AHangle=20,AHLength=1.5,AHlength=1.41} 
\gasset{ELside=l,ELpos=50,ELdist=1}
\gasset{linegray=0} % black lines
\gasset{linewidth=0.14,dash={}0} % continuous path

% Settings for slides
\ifgastexslide
  \gasset{Nw=12,Nh=12,Nmr=6,ilength=8,flength=8,rdist=1,loopdiam=12}
  \gasset{linewidth=0.21,AHdist=2.1,AHLength=2.25,AHlength=2.1} 
\fi

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Nodes
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-----------------------------------------------------------------------
% Define and draw a node.
% 
%   \node(NodeName)(x,y){NodeLabel}
%   \node[parameter=value,...](NodeName)(x,y){NodeLabel}
%  
% Required arguments: 
%   NodeName : name of the node
%   (x,y) : coordinates of the node in \unitlengh.
%   NodeLabel : label of the node. Empty if no label.
% Optional argument:
%   [parameter=value,...]
% One may just define a node without drawing it using an empty label 
% and the parameters Nframe=n,Nfill=n

%-----------------------------------------------------------------------
% Add an ingoing arrow to mark an initial node.
% This arrow is usually drawn by \node using Nmarks=i.
% This separate macro can be used to draw several arrows
% or arrows with different colors, thickness, dash, ...
% 
%   \imark(NodeName)
%   \imark[parameter=value,...](NodeName)
%  
% Required arguments: 
%   NodeName : name of the node
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Add an outgoing arrow to mark a final node.
% This arrow is usually drawn by \node using Nmarks=f.
% This separate macro can be used to draw several arrows
% or arrows with different colors, thickness, dash, ...
% 
%   \fmark(NodeName)
%   \fmark[parameter=value,...](NodeName)
%  
% Required arguments: 
%   NodeName : name of the node
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Add a second line to mark a repeated node.
% This line is usually drawn by \node using Nmarks=r.
% This separate macro can be used to draw several lines around the 
% node or lines with different colors, thickness, dash, ...
% 
%   \rmark(NodeName)
%   \rmark[parameter=value,...](NodeName)
%  
% Required arguments: 
%   NodeName : name of the node
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Add a label to the node.
% The position of the label is determined by the ExtNL flag
% and the parameters NLangle and NLdist.
% The label is usually drawn by \node.
% This separate macro can be used to add several labels
% 
%   \nodelabel(NodeName){NodeLabel}
%   \nodelabel[parameter=value,...](NodeName){NodeLabel}
%  
% Required arguments: 
%   NodeName : name of the node
%   NodeLabel : label of the node.
% Optional argument:
%   [parameter=value,...]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Edges
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-----------------------------------------------------------------------
% Edge between two nodes.
% 
%   \drawedge(startingNode,endingNode){label}
%   \drawedge[parameter=value,...](startingNode,endingNode){label}
%  
% Required arguments: 
%   startingNode : name of the starting node,
%   endingNode : name of the ending node,
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Edge between two nodes following a quadratic Bezier curve.
% The first and last control points are the centers of the starting 
% and ending nodes resp, modified with the starting and ending offsets.
% The middle control point is given by its absolute cartesian coordinates
% 
%   \drawqbedge(startingNode,x,y,endingNode){label}
%   \drawqbedge[parameter=value,...](startingNode,x,y,endingNode){label}
%  
% Required arguments: 
%   startingNode : name of the starting node,
%   x,y : coordinates in \unitlength of the intermediary control point
%   endingNode : name of the ending node,
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Edge between two nodes following a quadratic Bezier curve.
% The first and last control points are the centers of the starting 
% and ending nodes resp, modified with the starting and ending offsets.
% The middle control point is defined by two angles.
% 
%   \drawqbedge(startingNode,sa,endingNode,ea){label}
%   \drawqbedge[parameter=value,...](startingNode,sa,endingNode,ea){label}
%  
% Required arguments: 
%   startingNode : name of the starting node,
%   endingNode : name of the ending node,
%   sa,ea : angles in degree at the starting and ending nodes,
%           these angles define intermediary control point
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Edge between two nodes following a cubic Bezier curve.
% The first and last control points are the centers of the starting 
% and ending nodes resp, modified with the starting and ending offsets.
% The second and third control points are given by their polar coordinates
% relative to the first and last control points resp.
% 
%   \drawbpedge(startingNode,sa,sr,endingNode,ea,er){label}
%   \drawbpedge[parameter=value,...](startingNode,sa,sr,endingNode,ea,er){label}
%  
% Required arguments: 
%   startingNode : name of the starting node,
%   sa,sr : polar coordinates of the second control point relative to the center
%           of the starting node (angle in degree and radius in \unitlength)
%   endingNode : name of the ending node,
%   ea,er : polar coordinates of the third control point relative to the center
%           of the ending node (angle in degree and radius in \unitlength)
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Edge between two nodes following a cubic Bezier curve.
% The first and last control points are the centers of the starting 
% and ending nodes resp, modified with the starting and ending offsets.
% The second and third control points are given by their absolute 
% cartesian coordinates.
% 
%   \drawbcedge(startingNode,xs,ys,endingNode,xe,ye){label}
%   \drawbcedge[parameter=value,...](startingNode,xs,ys,endingNode,xe,ye){label}
%  
% Required arguments: 
%   startingNode : name of the starting node,
%   xs,ys : coordinates in \unitlength of the control point defining 
%           the tangent at the starting node
%   endingNode : name of the ending node,
%   xe,ye : coordinates in \unitlength of the control point defining
%           the tangent at the ending node
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Loop on a node following a cubic Bezier curve.
% Only the starting offsets sxo and syo are used.
% 
%   \drawloop(Node){label}
%   \drawloop[parameter=value,...](Node){label}
%  
% Required arguments: 
%   Node : name of the node,
%   label : label of the edge. {} for no label.
% Optional argument:
%   [parameter=value,...]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Other macros
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%-----------------------------------------------------------------------
% Draw a circle.
% 
%   \drawcircle(x,y,r)
%   \drawcircle[parameter=value,...](x,y,d)
%  
% Required arguments in \unitlengh: 
%   x,y : coordinates of the circle center.
%   d : diameter of the circle.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Draw a rectangle.
% 
%   \drawrect(x0,y0,x1,y1)
%   \drawrect[parameter=value,...](x0,y0,x1,y1)
%  
% Required arguments in \unitlengh: 
%   x0,y0 : coordinates of the lower left corner of the rectangle.
%   x1,y1 : coordinates of the upper right corner of the rectangle.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Draw an oval.
% 
%   \drawoval(x,y,w,h,mr)
%   \drawoval[parameter=value,...](x,y,w,h,mr)
%  
% Required arguments in \unitlengh: 
%   x,y : coordinates of the oval center.
%   w,h : width and height of the oval.
%   rm : defines the maximal radius for the corners.
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Draw a straight line.
% The line may have arrowhead(s), ... depending of the current settings
% 
%   \drawline(x0,y0,x1,y1)
%   \drawline[parameter=value,...](x0,y0,x1,y1)
%  
% Required arguments: 
%   x0,y0,x1,y1 : coordinates in \unitlength of the extremities of the line
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Draw a quadratic Bezier curve.
% The line may have arrowhead(s), ... depending of the current settings
% 
%   \drawqbezier(x0,y0,x1,y1,x2,y2)
%   \gasline[parameter=value,...](x0,y0,x1,y1,x2,y2)
%  
% \drawqbezier arguments: 
%   x0,y0,x1,y1,x2,y2 : coordinates in \unitlength of the control points
% Optional argument:
%   [parameter=value,...]

%-----------------------------------------------------------------------
% Draw a cubic Bezier curve.
% The line may have arrowhead(s), ... depending of the current settings
% 
%   \drawcbezier(x0,y0,x1,y1,x2,y2,x3,y3)
%   \gasline[parameter=value,...](x0,y0,x1,y1,x2,y2,x3,y3)
%  
% \drawcbezier arguments: 
%   x0,y0,x1,y1,x2,y2,x3,y3 : coordinates in \unitlength of the control points
% Optional argument:
%   [parameter=value,...]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Compatibility with gastex v1.0
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Should be called inside the scope of a group
% 
%   {\compatiblegastexun ... }
% 
% The macros \drawloop and \drawedge are redefined to match the old 
% ones (v1.0) hence the new ones (v2.0) cannot be used inside the scope 
% of \compatiblegastexun.
%
% The compatibility is almost 100%: 
% - the following are ignored
%   \setmaxbezier
%   The optional argument of letstate defining the repeated state diameter
% - \settransdecal, \setedgedecal give curved edges
% 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Compatibility with pspictpg v0.6
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Should be called inside the scope of a group
% 
%   {\compatiblepspictpg ... }
%   
% The macros \drawline and \drawcircle are redefined to match those of
% pspictpg hence thoses of GasTeX cannot be used inside the scope 
% of \compatiblepspictpg.
% 
% The following macros are ignored. Use linecolor and fillcolor instead.
% \pcolor, \pictcolor
% 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

